Understanding Legged Crawling for Soft-Robotics

Crawling is a common locomotion mechanism in soft robots and nonskeletal animals. In this work we propose modeling soft-robotic legged locomotion by approximating it with an equivalent articulated robot with elastic joints. For concreteness we study our soft robot with two bending actuators via an articulated three-link model. The solution of statically indeterminate systems with stick-slip contact transitions requires for a novel hybrid-quasitatic analysis. Then, we utilize our analysis to investigate the influence of phase-shifted harmonic inputs on performance of crawling gaits, including sensitivity analysis to friction uncertainties and energetic cost of transport. We achieve optimal values of gait parameters. Finally, we fabricate and test a fluid-driven soft robot. The experiments display remarkable agreement with the theoretical analysis, proving that our simple model correctly captures and explains the fundamental principles of inchworm crawling and can be applied to other soft-robotic legged robots.

==> supp/S_psi_mu.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.46600,0.67400,0.18800}%
%
\begin{tikzpicture}

\begin{axis}[%
%width=4.521in,
%height=3.566in,
at={(0.758in,0.481in)},
scale only axis,
xmin=0,
xmax=180,
xlabel={$\psi$ [deg]},
xtick={0,30,60,90,120,150,180},
xmajorgrids,
ymin=0,
ymax=0.06,
ylabel={$S$ [mm]},
scaled y ticks=manual:{}{\pgfmathparse{(#1)*(1000)}},
ymajorgrids,
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=3.0pt]
  table[row sep=crcr]{%
1	0.0564614449184464\\
4.6530612244898	0.0564252342013448\\
8.30612244897959	0.056331459632472\\
11.9591836734694	0.0561801800579691\\
15.6122448979592	0.055968836706109\\
19.265306122449	0.05570305029786\\
22.9183673469388	0.0555279807785106\\
26.5714285714286	0.0551461308567381\\
30.2244897959184	0.054707829661259\\
33.8775510204082	0.0542124058580667\\
37.530612244898	0.0536605393772665\\
41.1836734693878	0.0530516958152302\\
44.8367346938775	0.0523842244546827\\
48.4897959183673	0.0517992256314221\\
52.1428571428571	0.0510210037298795\\
55.7959183673469	0.0501875978497628\\
59.4489795918367	0.0492973741375454\\
63.1020408163265	0.0484806255963364\\
66.7551020408163	0.047482680624925\\
70.4081632653061	0.0465480175587369\\
74.0612244897959	0.0454423510200121\\
77.7142857142857	0.0442849954769151\\
81.3673469387755	0.0431846178917142\\
85.0204081632653	0.0419241960866099\\
88.6734693877551	0.0407155985172784\\
92.3265306122449	0.0394522281565169\\
95.9795918367347	0.0380435526765493\\
99.6326530612245	0.0366788875122972\\
103.285714285714	0.0352636651113008\\
106.938775510204	0.0337979044247384\\
110.591836734694	0.0322865822110059\\
114.244897959184	0.0307258081648294\\
117.897959183673	0.0291225987362132\\
121.551020408163	0.027475425428882\\
125.204081632653	0.0257888159738659\\
128.857142857143	0.0241208626353022\\
132.510204081633	0.022407648454245\\
136.163265306122	0.0206521287165416\\
139.816326530612	0.0188594689239934\\
143.469387755102	0.0170671140738761\\
147.122448979592	0.0152361775744915\\
150.775510204082	0.0133975710612169\\
154.428571428571	0.0115420669273868\\
158.081632653061	0.00966305025289695\\
161.734693877551	0.00779271395084362\\
165.387755102041	0.00590038178887537\\
169.040816326531	0.00401130298724495\\
172.69387755102	0.00211567800109378\\
176.34693877551	0.000832737527580448\\
180	0\\
};
\addlegendentry{$\mu_m$};

\addplot [color=mycolor2,solid,line width=3.0pt]
  table[row sep=crcr]{%
1	0.0516725130243998\\
4.6530612244898	0.051674750448618\\
8.30612244897959	0.0516135521311907\\
11.9591836734694	0.0514892764160124\\
15.6122448979592	0.051301746548247\\
19.265306122449	0.0510510467422621\\
22.9183673469388	0.0507373610076844\\
26.5714285714286	0.0503611384871999\\
30.2244897959184	0.0500651188190027\\
33.8775510204082	0.0495624360437903\\
37.530612244898	0.0489975056924281\\
41.1836734693878	0.0483694816932347\\
44.8367346938775	0.0478194761576554\\
48.4897959183673	0.0470690952008554\\
52.1428571428571	0.0463913564292391\\
55.7959183673469	0.0455182707312363\\
59.4489795918367	0.0447139595862195\\
63.1020408163265	0.0437235265186662\\
66.7551020408163	0.0427954945022257\\
70.4081632653061	0.0418062701706359\\
74.0612244897959	0.0407558657892383\\
77.7142857142857	0.0395341374968302\\
81.3673469387755	0.0383680802558674\\
85.0204081632653	0.0371439293393756\\
88.6734693877551	0.0359653225289844\\
92.3265306122449	0.0346267541029163\\
95.9795918367347	0.0332315549048259\\
99.6326530612245	0.0318755030395581\\
103.285714285714	0.030374507310541\\
106.938775510204	0.0289082275025822\\
110.591836734694	0.0273875133972099\\
114.244897959184	0.0258102415700084\\
117.897959183673	0.0241840016200011\\
121.551020408163	0.0225801041944756\\
125.204081632653	0.020914651752865\\
128.857142857143	0.0191953479894993\\
132.510204081633	0.0174910854884217\\
136.163265306122	0.0157178923582379\\
139.816326530612	0.0139842555742959\\
143.469387755102	0.0121900185778504\\
147.122448979592	0.0103954932167672\\
150.775510204082	0.00854253859982613\\
154.428571428571	0.00671445814820328\\
158.081632653061	0.00482729772512089\\
161.734693877551	0.00288895428625885\\
165.387755102041	0.000576258718250845\\
169.040816326531	0\\
172.69387755102	0\\
176.34693877551	0\\
180	0\\
};
\addlegendentry{$\mu=5\mu_m$};

\addplot [color=mycolor3,solid,line width=3.0pt]
  table[row sep=crcr]{%
1	0.0406180314993518\\
4.6530612244898	0.040723712186265\\
8.30612244897959	0.0407572982383337\\
11.9591836734694	0.0407187083704567\\
15.6122448979592	0.0406075887273384\\
19.265306122449	0.0404239032679244\\
22.9183673469388	0.0403106146264703\\
26.5714285714286	0.0399810112631208\\
30.2244897959184	0.0395792942824119\\
33.8775510204082	0.0391055845336418\\
37.530612244898	0.0386989416846138\\
41.1836734693878	0.0380809304063716\\
44.8367346938775	0.0375276606155359\\
48.4897959183673	0.0369021475426634\\
52.1428571428571	0.036201966743602\\
55.7959183673469	0.0353029513875053\\
59.4489795918367	0.0344635111067894\\
63.1020408163265	0.0335528928898318\\
66.7551020408163	0.0326947773370796\\
70.4081632653061	0.0316457999245549\\
74.0612244897959	0.0305289351023297\\
77.7142857142857	0.0294555458224716\\
81.3673469387755	0.0283138019574828\\
85.0204081632653	0.0269977137337593\\
88.6734693877551	0.0257216020907366\\
92.3265306122449	0.0244784728409045\\
95.9795918367347	0.0230637461421372\\
99.6326530612245	0.0216769931231435\\
103.285714285714	0.0202187774788426\\
106.938775510204	0.0186968442984921\\
110.591836734694	0.0171726034504536\\
114.244897959184	0.0156532210784316\\
117.897959183673	0.0140407984408323\\
121.551020408163	0.0123862655395206\\
125.204081632653	0.0106915361472139\\
128.857142857143	0.00895452018207806\\
132.510204081633	0.00716447322057637\\
136.163265306122	0.00526809567129983\\
139.816326530612	0.00317123846812568\\
143.469387755102	0\\
147.122448979592	0\\
150.775510204082	0\\
154.428571428571	0\\
158.081632653061	0\\
161.734693877551	0\\
165.387755102041	0\\
169.040816326531	0\\
172.69387755102	0\\
176.34693877551	0\\
180	0\\
};
\addlegendentry{$\mu=10\mu_m$};

\addplot [color=mycolor4,solid,line width=3.0pt]
  table[row sep=crcr]{%
1	0.0205671795264378\\
4.6530612244898	0.0207550655094216\\
8.30612244897959	0.0208802089004237\\
11.9591836734694	0.0209400510958713\\
15.6122448979592	0.0209358639083588\\
19.265306122449	0.0208646881471167\\
22.9183673469388	0.0207280862420025\\
26.5714285714286	0.020525015183839\\
30.2244897959184	0.0202551872062573\\
33.8775510204082	0.0199185442086015\\
37.530612244898	0.0195149952405978\\
41.1836734693878	0.0190446466723632\\
44.8367346938775	0.0185075726921861\\
48.4897959183673	0.0179058038522894\\
52.1428571428571	0.0172341970663517\\
55.7959183673469	0.0164982441828036\\
59.4489795918367	0.0156963065919332\\
63.1020408163265	0.0148282335341747\\
66.7551020408163	0.0138958699910974\\
70.4081632653061	0.012891140240037\\
74.0612244897959	0.0118190463328368\\
77.7142857142857	0.0106737964365645\\
81.3673469387755	0.00944932966398857\\
85.0204081632653	0.00813427562714383\\
88.6734693877551	0.0067075317209024\\
92.3265306122449	0.00512208411784731\\
95.9795918367347	0.00323365061933924\\
99.6326530612245	0\\
103.285714285714	0\\
106.938775510204	0\\
110.591836734694	0\\
114.244897959184	0\\
117.897959183673	0\\
121.551020408163	0\\
125.204081632653	0\\
128.857142857143	0\\
132.510204081633	0\\
136.163265306122	0\\
139.816326530612	0\\
143.469387755102	0\\
147.122448979592	0\\
150.775510204082	0\\
154.428571428571	0\\
158.081632653061	0\\
161.734693877551	0\\
165.387755102041	0\\
169.040816326531	0\\
172.69387755102	0\\
176.34693877551	0\\
180	0\\
};
\addlegendentry{$\mu=15\mu_m$};

\end{axis}
\end{tikzpicture}%

==> supp/q_qr_hybrid.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.49400,0.18400,0.55600}%
%
\begin{tikzpicture}

\begin{axis}[%
%width=4.521in,
%height=3.532in,
width=0.75\textwidth,
at={(0.758in,0.515in)},
scale only axis,
xmin=12.5663706143592,
xmax=18.8495559215388,
xtick={12.5663706143592,14.1371669411541,15.707963267949,17.2787595947439,18.8495559215388},
xticklabels={{0},{$\pi/2$},{$\pi$},{$3\pi/2$},{$2\pi$}},
xlabel={$T=\omega\,t$},
xmajorgrids,
ymin=55,
ymax=125,
ylabel={$\varphi_i(t)$ [deg]},
ymajorgrids,
axis background/.style={fill=white}
]
\addplot [color=mycolor1,densely dashed,line width=2.0pt,opacity=0.7,forget plot]
  table[row sep=crcr]{%
12.5857666185905	102.015896960586\\
12.7057666185905	105.220196560391\\
12.8257666185905	108.205588208513\\
12.9457666185905	110.929133828031\\
13.0657666185905	113.351661402308\\
13.1857666185905	115.438328375463\\
13.3057666185905	117.159122783384\\
13.4257666185905	118.489294907655\\
13.5457666185905	119.409713244031\\
13.6657666185905	119.907139665664\\
13.7857666185905	119.974419823488\\
13.9057666185905	119.610586045272\\
14.0257666185905	118.820871253392\\
14.1371669411557	117.71638597532\\
14.2571669411557	116.142710999511\\
14.3771669411557	114.193032514574\\
14.4971669411557	111.895392216413\\
14.6171669411557	109.282836441151\\
14.7371669411557	106.392940868651\\
14.8571669411557	103.267270081727\\
14.9771669411557	99.9507797540369\\
15.0855592968123	96.8307052312499\\
15.2055592968123	93.2845490735529\\
15.3255592968123	89.6911521389684\\
15.4455592968123	86.1021972792528\\
15.5655592968123	82.5693034570065\\
15.6855592968123	79.1432833241604\\
15.8055592968123	75.873412397409\\
15.9255592968122	72.8067203418426\\
16.0455592968122	69.9873145560524\\
16.1655592968122	67.4557457874011\\
16.2855592968122	65.2484249016415\\
16.4055592968122	63.3970991953271\\
16.5255592968122	61.9283957830725\\
16.6455592968122	60.863438626998\\
16.7655592968122	60.2175447165224\\
16.8855592968122	60.0000037682656\\
17.0055592968122	60.2139446145789\\
17.1255592968122	60.8562902023991\\
17.2455592968122	61.9178018496669\\
17.358759594747	63.2897200488198\\
17.478759594747	65.1169202895061\\
17.598759594747	67.3020071047432\\
17.718759594747	69.8135529845726\\
17.838759594747	72.6154350470111\\
17.958759594747	75.6673545836477\\
18.078759594747	78.9254166650172\\
18.1889519257812	82.0586499024823\\
18.3089519257812	85.5790126309782\\
18.4289519257812	89.1629612195864\\
18.5489519257812	92.7589487095433\\
18.6689519257812	96.3152549898385\\
18.7889519257812	99.7807306735186\\
18.8495559215388	101.480502970953\\
};
\addplot [color=mycolor2,densely dashed,line width=2.0pt,opacity=0.7,forget plot]
  table[row sep=crcr]{%
12.5857666185905	79.0592099056718\\
12.7057666185905	82.4819101021214\\
12.8257666185905	86.012740942849\\
12.9457666185905	89.6009194472264\\
13.0657666185905	93.1948378187611\\
13.1857666185905	96.7428057060108\\
13.3057666185905	100.193793650863\\
13.4257666185905	103.498167031368\\
13.5457666185905	106.608399943017\\
13.6657666185905	109.479758750916\\
13.7857666185905	112.070945481502\\
13.9057666185905	114.344691800074\\
14.0257666185905	116.268295031127\\
14.1371669411557	117.716385975357\\
14.2571669411557	118.891423702428\\
14.3771669411557	119.65092393241\\
14.4971669411557	119.983962979857\\
14.6171669411557	119.88575083464\\
14.7371669411557	119.357700055358\\
14.8571669411557	118.407405452893\\
14.9771669411557	117.048534856312\\
15.0855592968123	115.486047599629\\
15.2055592968123	113.40820615545\\
15.3255592968123	110.993690842328\\
15.4455592968123	108.277228977969\\
15.5655592968123	105.297890695284\\
15.6855592968123	102.098527007284\\
15.8055592968123	98.7251534926013\\
15.9255592968122	95.2262884659265\\
16.0455592968122	91.6522551522691\\
16.1655592968122	88.0544579016872\\
16.2855592968122	84.4846428544866\\
16.4055592968122	80.9941536905446\\
16.5255592968122	77.6331931671134\\
16.6455592968122	74.4501010662026\\
16.7655592968122	71.4906589366289\\
16.8855592968122	68.7974316304385\\
17.0055592968122	66.4091551042057\\
17.1255592968122	64.3601792902942\\
17.2455592968122	62.6799740511127\\
17.358759594747	61.4547982856752\\
17.478759594747	60.5552726045748\\
17.598759594747	60.0792424372425\\
17.718759594747	60.0335543962342\\
17.838759594747	60.4188656002299\\
17.958759594747	61.2296342228745\\
18.078759594747	62.4541991993606\\
18.1889519257812	63.9281398083541\\
18.3089519257812	65.8922923115639\\
18.4289519257812	68.203179424206\\
18.5489519257812	70.827564284825\\
18.6689519257812	73.7277010790363\\
18.7889519257812	76.8618779273184\\
18.8495559215388	78.5194970290473\\
};
\addplot [color=mycolor1,solid,line width=2.0pt,forget plot]
  table[row sep=crcr]{%
12.5857666185905	96.1611534616932\\
12.7057666185905	99.1306370575359\\
12.8257666185905	101.891143264941\\
12.9457666185905	104.402907310573\\
13.0657666185905	106.629166843031\\
13.1857666185905	108.536669600159\\
13.3057666185905	110.096209303644\\
13.4257666185905	111.283176282207\\
13.5457666185905	112.078103405657\\
13.6657666185905	112.467182417894\\
13.7857666185905	112.44272108761\\
13.9057666185905	112.003510587132\\
14.0257666185905	111.155073636366\\
14.1371669411557	110.011842557947\\
14.2571669411557	108.663803080469\\
14.3771669411557	107.350991724817\\
14.4971669411557	106.098425590124\\
14.6171669411557	104.928803988997\\
14.7371669411557	103.861884947084\\
14.8571669411557	102.914038236259\\
14.9771669411557	102.097994239792\\
15.0855592968123	101.481774259133\\
15.2055592968123	98.2287751822484\\
15.3255592968123	94.9289227638448\\
15.4455592968123	91.6279270948924\\
15.5655592968123	88.3720764449755\\
15.6855592968123	85.2076976338707\\
15.8055592968123	82.1805582546802\\
15.9255592968122	79.3352040303253\\
16.0455592968122	76.7142435114207\\
16.1655592968122	74.3576176465282\\
16.2855592968122	72.30191486874\\
16.4055592968122	70.5797991475649\\
16.5255592968122	69.2195934152042\\
16.6455592968122	68.2449956315553\\
16.7655592968122	67.6748113706837\\
16.8855592968122	67.522509290763\\
17.0055592968122	67.7954184098117\\
17.1255592968122	68.4935509186067\\
17.2455592968122	69.6083299433371\\
17.358759594747	70.8001207994834\\
17.478759594747	71.9867265968591\\
17.598759594747	73.1111508039964\\
17.718759594747	74.1490252674541\\
17.838759594747	75.080428037569\\
17.958759594747	75.890485175709\\
18.078759594747	76.5695657988071\\
18.1889519257812	77.532503150502\\
18.3089519257812	80.8347460994121\\
18.4289519257812	84.1900248242425\\
18.5489519257812	87.5490402598516\\
18.6689519257812	90.8634650676055\\
18.7889519257812	94.0861954829282\\
18.8495559215388	95.6643963526997\\
};
\addplot [color=mycolor2,solid,line width=2.0pt,forget plot]
  table[row sep=crcr]{%
12.5857666185905	75.3797030498657\\
12.7057666185905	78.268171091013\\
12.8257666185905	81.2811609951841\\
12.9457666185905	84.3807034393164\\
13.0657666185905	87.5248708600009\\
13.1857666185905	90.6684680055346\\
13.3057666185905	93.7639235218668\\
13.4257666185905	96.76234093303\\
13.5457666185905	99.6146551226501\\
13.6657666185905	102.27283546136\\
13.7857666185905	104.691076016269\\
13.9057666185905	106.826919348085\\
14.0257666185905	108.642267837761\\
14.1371669411557	110.011842557987\\
14.2571669411557	111.368544802285\\
14.3771669411557	112.706673349663\\
14.4971669411557	113.999260380073\\
14.6171669411557	115.220557349537\\
14.7371669411557	116.346938348773\\
14.8571669411557	117.35769453521\\
14.9771669411557	118.235661095647\\
15.0855592968123	118.903488113072\\
15.2055592968123	117.007967597187\\
15.3255592968123	114.788820418903\\
15.4455592968123	112.274789542526\\
15.5655592968123	109.499509257152\\
15.6855592968123	106.501377436806\\
15.8055592968123	103.323386333845\\
15.9255592968122	100.012877558863\\
16.0455592968122	96.621172222474\\
16.1655592968122	93.2030122272225\\
16.2855592968122	89.8157353243071\\
16.4055592968122	86.5180992197851\\
16.5255592968122	83.3686793974254\\
16.6455592968122	80.4238120607863\\
16.7655592968122	77.7351643088809\\
16.8855592968122	75.3471974573743\\
17.0055592968122	73.2950022949441\\
17.1255592968122	71.6030950425482\\
17.2455592968122	70.2856291598576\\
17.358759594747	69.1697713385994\\
17.478759594747	67.9501791402237\\
17.598759594747	66.7676726392051\\
17.718759594747	65.651969419435\\
17.838759594747	64.6299940226297\\
17.958759594747	63.7244718423423\\
18.078759594747	62.9528604155226\\
18.1889519257812	62.7234215723201\\
18.3089519257812	64.4072734644308\\
18.4289519257812	66.3459163152782\\
18.5489519257812	68.5262259046275\\
18.6689519257812	70.9313085139385\\
18.7889519257812	73.5399928775332\\
18.8495559215388	74.9268548803918\\
};
\end{axis}
\end{tikzpicture}%

==> supp/stiff.tikz <==
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.49400,0.18400,0.55600}%

\begin{tikzpicture}
\begin{axis}[%
%width=7.621in,
%height=5.314in,
%width=0.8\textwidth,
at={(1.278in,0.717in)},
scale only axis,
xmin=0,
xmax=25,
xlabel={Angle of the edge $\varphi$ [deg]},
xmajorgrids,
ymin=0,
ymax=70,
ylabel={Torque from applied force $M$ [N\,mm]},
ymajorgrids,
axis background/.style={fill=white},
%legend style={at={(0.697,0.129)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=black,only marks,mark=x,mark size=4pt,line width=2pt]
  table[row sep=crcr]{%
0 0.998\\
3.439 11.964\\
8.047 26.701\\
12.709 39.946\\
17.457 50.496\\
22.333 62.821\\
};

\addplot[color=mycolor1,line width=2.0pt,domain=0:25, samples=100] {2.9263*x};

\legend{}
\end{axis}
\end{tikzpicture}

==> supp/torque.tikz <==
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.49400,0.18400,0.55600}%

\begin{tikzpicture}
\begin{axis}[%
%width=7.621in,
%height=5.314in,
%width=0.8\textwidth,
at={(1.278in,0.717in)},
scale only axis,
xmin=0,
xmax=2,
xlabel={Pressure $p$ [bar]},
xmajorgrids,
ymin=0,
ymax=35,
ylabel={Angle of the edge $\varphi$ [deg]},
ymajorgrids,
axis background/.style={fill=white},
%legend style={at={(0.697,0.129)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,only marks,mark=x,mark size=4pt,line width=2pt]
  table[row sep=crcr]{%
0.2 1.719\\
0.4 4.014\\
0.6 6.892\\
0.8 9.207\\
1 11.829\\
1.2 16.858\\
1.4 19.877\\
1.6 24.835\\
1.8 30.664\\
};

\addplot[color=mycolor1,line width=2.0pt,dash pattern=on 4pt off 2pt,opacity=0.6,domain=0:2,samples=100] {14.76*x};

\addplot[color=mycolor1,line width=2.0pt,domain=0:2, samples=100] {5.2649*x^2+7.2786*x};

\addplot [color=mycolor2,only marks,mark=x,mark size=4pt,line width=2pt]
  table[row sep=crcr]{%
0.2 2.006\\
0.4 4.301\\
0.6 6.027\\
0.8 9.788\\
1 13.592\\
1.2 17.157\\
1.4 22.024\\
1.6 26.423\\
1.8 30.997\\
};

\addplot[color=mycolor2,line width=2.0pt,dash pattern=on 4pt off 2pt,opacity=0.6,domain=0:2,samples=100] {15.496*x};

\addplot[color=mycolor2,line width=2.0pt,domain=0:2, samples=100] {5.0981*x^2+8.2514*x};


\legend{}
\end{axis}
\end{tikzpicture}

==> supp/x_hybrid.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.49400,0.18400,0.55600}%
%
\begin{tikzpicture}

\begin{axis}[%
%width=4.521in,
%height=3.532in,
width=0.75\textwidth,
at={(0.758in,0.515in)},
scale only axis,
xmin=12.5663706143592,
xmax=18.8495559215388,
xtick={12.5663706143592,14.1371669411541,15.707963267949,17.2787595947439,18.8495559215388},
xticklabels={{0},{$\pi/2$},{$\pi$},{$3\pi/2$},{$2\pi$}},
xlabel={$T=\omega\,t$},
ylabel={$x_i(t)$ [m]},
ylabel style={yshift=-6pt},
xmajorgrids,
ymin=-0.12,
ymax=0.12,
ymajorgrids,
axis background/.style={fill=white}
]
\addplot [color=mycolor1,solid,line width=2.0pt,forget plot]
  table[row sep=crcr]{%
12.5857666185905	0\\
12.7057666185905	-0.00501340723594179\\
12.8257666185905	-0.00996935213362765\\
12.9457666185905	-0.0147940907635845\\
13.0657666185905	-0.0194129609136439\\
13.1857666185905	-0.0237525199498414\\
13.3057666185905	-0.0277427443559051\\
13.4257666185905	-0.0313190461885149\\
13.5457666185905	-0.0344239032227564\\
13.6657666185905	-0.0370079811264498\\
13.7857666185905	-0.0390307263404496\\
13.9057666185905	-0.0404605093035094\\
14.0257666185905	-0.0412744724777061\\
14.1371669411557	-0.0414717595971153\\
14.2571669411557	-0.0414717595971153\\
14.3771669411557	-0.0414717595971153\\
14.4971669411557	-0.0414717595971153\\
14.6171669411557	-0.0414717595971153\\
14.7371669411557	-0.0414717595971153\\
14.8571669411557	-0.0414717595971153\\
14.9771669411557	-0.0414717595971153\\
15.0855592968123	-0.0414717595971153\\
15.2055592968123	-0.0414717595971153\\
15.3255592968123	-0.0414717595971153\\
15.4455592968123	-0.0414717595971153\\
15.5655592968123	-0.0414717595971153\\
15.6855592968123	-0.0414717595971153\\
15.8055592968123	-0.0414717595971153\\
15.9255592968122	-0.0414717595971153\\
16.0455592968122	-0.0414717595971153\\
16.1655592968122	-0.0414717595971153\\
16.2855592968122	-0.0414717595971153\\
16.4055592968122	-0.0414717595971153\\
16.5255592968122	-0.0414717595971153\\
16.6455592968122	-0.0414717595971153\\
16.7655592968122	-0.0414717595971153\\
16.8855592968122	-0.0414717595971153\\
17.0055592968122	-0.0414717595971153\\
17.1255592968122	-0.0414717595971153\\
17.2455592968122	-0.0414717595971153\\
17.358759594747	-0.0415042997524484\\
17.478759594747	-0.0415042997524484\\
17.598759594747	-0.0415042997524484\\
17.718759594747	-0.0415042997524484\\
17.838759594747	-0.0415042997524484\\
17.958759594747	-0.0415042997524484\\
18.078759594747	-0.0415042997524484\\
18.1889519257812	-0.0421617218565609\\
18.3089519257812	-0.0462921900566233\\
18.4289519257812	-0.0507073632698823\\
18.5489519257812	-0.0553574463825513\\
18.6689519257812	-0.0601885363152699\\
18.7889519257812	-0.0651419509097111\\
18.8495559215388	-0.0676700582354984\\
};
\addplot [color=mycolor2,solid,line width=2.0pt,forget plot]
  table[row sep=crcr]{%
12.5857666185905	0.0927551960038667\\
12.7057666185905	0.0927551960038667\\
12.8257666185905	0.0927551960038667\\
12.9457666185905	0.0927551960038666\\
13.0657666185905	0.0927551960038666\\
13.1857666185905	0.0927551960038666\\
13.3057666185905	0.0927551960038666\\
13.4257666185905	0.0927551960038666\\
13.5457666185905	0.0927551960038666\\
13.6657666185905	0.0927551960038666\\
13.7857666185905	0.0927551960038666\\
13.9057666185905	0.0927551960038666\\
14.0257666185905	0.0927551960038666\\
14.1371669411557	0.0927496766645304\\
14.2571669411557	0.0927496766640604\\
14.3771669411557	0.0927496766634331\\
14.4971669411557	0.0927496766625723\\
14.6171669411557	0.0927496766614395\\
14.7371669411557	0.0927496766600542\\
14.8571669411557	0.092749676658551\\
14.9771669411557	0.0927496766570861\\
15.0855592968123	0.0927496766560244\\
15.2055592968123	0.0884841123367215\\
15.3255592968123	0.0838660157519578\\
15.4455592968123	0.078958324609622\\
15.5655592968123	0.0738329075257029\\
15.6855592968123	0.0685691005992746\\
15.8055592968123	0.0632517044727421\\
15.9255592968122	0.0579686266809566\\
16.0455592968122	0.0528084148264442\\
16.1655592968122	0.0478579409095975\\
16.2855592968122	0.0432004458541906\\
16.4055592968122	0.0389140311168085\\
16.5255592968122	0.0350705159943445\\
16.6455592968122	0.031734425196913\\
16.7655592968122	0.0289618133593317\\
16.8855592968122	0.0267987345650541\\
17.0055592968122	0.0252794230050447\\
17.1255592968122	0.0244245582168937\\
17.2455592968122	0.0242401947798006\\
17.358759594747	0.0242742639867928\\
17.478759594747	0.0242742639886474\\
17.598759594747	0.0242742639917315\\
17.718759594747	0.0242742639964188\\
17.838759594747	0.0242742640026507\\
17.958759594747	0.0242742640097507\\
18.078759594747	0.0242742640167355\\
18.1889519257812	0.0242742640209076\\
18.3089519257812	0.0242742640209075\\
18.4289519257812	0.0242742640209075\\
18.5489519257812	0.0242742640209075\\
18.6689519257812	0.0242742640209075\\
18.7889519257812	0.0242742640209075\\
18.8495559215388	0.0242742640209075\\
};
\addplot [color=mycolor1,densely dashed,line width=2.0pt,opacity=0.7,forget plot]
  table[row sep=crcr]{%
12.5857666185905	0\\
12.7057666185905	-0.00567312576604409\\
12.8257666185905	-0.0112503359716974\\
12.9457666185905	-0.0166390456479151\\
13.0657666185905	-0.0217514632364646\\
13.1857666185905	-0.0265075427285275\\
13.3057666185905	-0.0308371677361804\\
13.4257666185905	-0.0346813999411016\\
13.5457666185905	-0.0379927738574879\\
13.6657666185905	-0.0407347539015178\\
13.7857666185905	-0.0428805711810953\\
13.9057666185905	-0.0444117213410027\\
14.0257666185905	-0.0453164199096252\\
14.1371669411557	-0.0455899212388199\\
14.2571669411557	-0.0455899213832153\\
14.3771669411557	-0.0455899213832153\\
14.4971669411557	-0.0455899213832153\\
14.6171669411557	-0.0455899213832153\\
14.7371669411557	-0.0455899213832153\\
14.8571669411557	-0.0455899213832153\\
14.9771669411557	-0.0455899213832153\\
15.0855592968123	-0.0455899213832153\\
15.2055592968123	-0.0455899213832153\\
15.3255592968123	-0.0455899213832153\\
15.4455592968123	-0.0455899213832153\\
15.5655592968123	-0.0455899213832153\\
15.6855592968123	-0.0455899213832153\\
15.8055592968123	-0.0455899213832153\\
15.9255592968122	-0.0455899213832153\\
16.0455592968122	-0.0455899213832153\\
16.1655592968122	-0.0455899213832153\\
16.2855592968122	-0.0455899213832153\\
16.4055592968122	-0.0455899213832153\\
16.5255592968122	-0.0455899213832153\\
16.6455592968122	-0.0455899213832153\\
16.7655592968122	-0.0455899213832153\\
16.8855592968122	-0.0455899213832153\\
17.0055592968122	-0.0455899213832153\\
17.1255592968122	-0.0455899213832153\\
17.2455592968122	-0.0455899213832153\\
17.358759594747	-0.0457380246656302\\
17.478759594747	-0.0465122059664627\\
17.598759594747	-0.0479355078477117\\
17.718759594747	-0.0499838553398695\\
17.838759594747	-0.0526256963087519\\
17.958759594747	-0.0558242723903324\\
18.078759594747	-0.0595387963746864\\
18.1889519257812	-0.0633657253881402\\
18.3089519257812	-0.067939638420678\\
18.4289519257812	-0.072882095030229\\
18.5489519257812	-0.0781284003145027\\
18.6689519257812	-0.0836050453625191\\
18.7889519257812	-0.0892301284197951\\
18.8495559215388	-0.0920994454012584\\
};
\addplot [color=mycolor2,densely dashed,line width=2.0pt,opacity=0.7,forget plot]
  table[row sep=crcr]{%
12.5857666185905	0.100919602772946\\
12.7057666185905	0.100919602788125\\
12.8257666185905	0.100919602749375\\
12.9457666185905	0.100919602779192\\
13.0657666185905	0.100919602763154\\
13.1857666185905	0.10091960277744\\
13.3057666185905	0.10091960279493\\
13.4257666185905	0.100919602781317\\
13.5457666185905	0.100919602799929\\
13.6657666185905	0.100919602757447\\
13.7857666185905	0.10091960276947\\
13.9057666185905	0.100919602785934\\
14.0257666185905	0.100919602758262\\
14.1371669411557	0.100919602735643\\
14.2571669411557	0.100602269147204\\
14.3771669411557	0.0996524064295322\\
14.4971669411557	0.0980767432653356\\
14.6171669411557	0.0958874979337169\\
14.7371669411557	0.0931037145483441\\
14.8571669411557	0.0897528141634268\\
14.9771669411557	0.0858720828985867\\
15.0855592968123	0.0819512328050574\\
15.2055592968123	0.0772050311291061\\
15.3255592968123	0.0721006052756675\\
15.4455592968123	0.0667177752780402\\
15.5655592968123	0.0611441720418822\\
15.6855592968123	0.0554723008505651\\
15.8055592968123	0.0497961318481387\\
15.9255592968122	0.0442076226669343\\
16.0455592968122	0.0387936208905761\\
16.1655592968122	0.0336335568059561\\
16.2855592968122	0.0287982130249601\\
16.4055592968122	0.0243496566129836\\
16.5255592968122	0.0203421697700239\\
16.6455592968122	0.0168237639631825\\
16.7655592968122	0.0138376730303338\\
16.8855592968122	0.0114231675458277\\
17.0055592968122	0.00961518684348698\\
17.1255592968122	0.00844267698181653\\
17.2455592968122	0.00792607698662427\\
17.358759594747	0.00790055460312027\\
17.478759594747	0.00790055457760926\\
17.598759594747	0.00790055461753123\\
17.718759594747	0.00790055458174529\\
17.838759594747	0.00790055460558246\\
17.958759594747	0.00790055459043982\\
18.078759594747	0.00790055459705725\\
18.1889519257812	0.0079005546210639\\
18.3089519257812	0.00790055458361505\\
18.4289519257812	0.00790055459702078\\
18.5489519257812	0.00790055458329027\\
18.6689519257812	0.00790055460692378\\
18.7889519257812	0.00790055459837068\\
18.8495559215388	0.00790055459874153\\
};
\end{axis}
\end{tikzpicture}%
